Sparse Incremental Aggregation in Multi-Hop Federated Learning

This paper investigates federated learning (FL) in a multi-hop communication setup, such as in constellations with inter-satellite links. In this setup, part of the FL clients are responsible for forwarding other client's results to the parameter server. Instead of using conventional routing, the communication efficiency can be improved significantly by using in-network model aggregation at each intermediate hop, known as incremental aggregation (IA). Prior works [1] have indicated diminishing gains for IA under gradient sparsification. Here we study this issue and propose several novel correlated sparsification methods for IA. Numerical results show that, for some of these algorithms, the full potential of IA is still available under sparsification without impairing convergence. We demonstrate a 15x improvement in communication efficiency over conventional routing and a 11x improvement over state-of-the-art (SoA) sparse IA.

==> src/AccuCal_algo_1.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.1000814774579033
2,3.0,0.1944595328625747
3,4.0,0.4075230852797393
4,5.0,0.5047528517110266
5,6.0,0.6740901683867463
6,7.0,0.7474198804997284
7,8.0,0.7863932645301467
8,9.0,0.7986148832156437
9,10.0,0.8183052688756111
10,11.0,0.8360945138511678
11,12.0,0.8367734926670288
12,13.0,0.8443780554046714
13,14.0,0.8496740901683868
14,15.0,0.8532047800108636
15,16.0,0.8565996740901684
16,17.0,0.8557848995111352
17,18.0,0.8571428571428571
18,19.0,0.857686040195546
19,20.0,0.8597229766431287
20,21.0,0.8582292232482347
21,22.0,0.8571428571428571
22,23.0,0.8599945681694731
23,24.0,0.8567354698533406
24,25.0,0.8568712656165127
25,26.0,0.8572786529060293
26,27.0,0.8578218359587181
27,28.0,0.8575502444323737
28,29.0,0.8574144486692015
29,30.0,0.8565996740901684
30,31.0,0.8595871808799566
31,32.0,0.8574144486692015
32,33.0,0.8586366105377512
33,34.0,0.8601303639326453
34,35.0,0.8597229766431287
35,36.0,0.8620315046170559
36,37.0,0.861352525801195
37,38.0,0.860673546985334
38,39.0,0.8608093427485063
39,40.0,0.8618957088538838
40,41.0,0.8618957088538838
41,42.0,0.8655621944595329
42,43.0,0.8671917436175991
43,44.0,0.8648832156436719
44,45.0,0.866376969038566
45,46.0,0.8665127648017382
46,47.0,0.8658337859858772
47,48.0,0.8681423139598045
48,49.0,0.8678707224334601
49,,0.8675991309071157


==> src/AccuCal_algo_2.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.1446224877783813
2,3.0,0.1284627919608908
3,4.0,0.2130635524171646
4,5.0,0.3432916892992939
5,6.0,0.4156708310700706
6,7.0,0.4612982074959261
7,8.0,0.5354426941879413
8,9.0,0.6188212927756654
9,10.0,0.6728680065181967
10,11.0,0.7180879956545356
11,12.0,0.7414448669201521
12,13.0,0.7657523085279739
13,14.0,0.7836773492667028
14,15.0,0.8037751222161869
15,16.0,0.8120586637696904
16,17.0,0.8217001629549158
17,18.0,0.8297121129820749
18,19.0,0.836909288430201
19,20.0,0.8379956545355784
20,21.0,0.8461434003259098
21,22.0,0.8494024986420423
22,23.0,0.854155350353069
23,24.0,0.8546985334057577
24,25.0,0.857686040195546
25,26.0,0.864204236827811
26,27.0,0.867055947854427
27,28.0,0.8680065181966322
28,29.0,0.8682781097229766
29,30.0,0.8708582292232482
30,31.0,0.872895165670831
31,32.0,0.8737099402498643
32,33.0,0.8750678978815861
33,34.0,0.8745247148288974
34,35.0,0.8746605105920695
35,36.0,0.8739815317762086
36,37.0,0.8749321021184139
37,38.0,0.8765616512764802
38,39.0,0.8777838131450298
39,40.0,0.878598587724063
40,41.0,0.8783269961977186
41,42.0,0.878598587724063
42,43.0,0.8768332428028246
43,44.0,0.8776480173818577
44,45.0,0.8762900597501357
45,46.0,0.8769690385659967
46,47.0,0.8787343834872352
47,48.0,0.8783269961977186
48,49.0,0.8791417707767518
49,,0.8775122216186855


==> src/AccuCal_algo_3.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.1505975013579576
2,3.0,0.2403585008147745
3,4.0,0.3298479087452471
4,5.0,0.3853883758826724
5,6.0,0.4496197718631178
6,7.0,0.5229494839761
7,8.0,0.596958174904943
8,9.0,0.6644486692015209
9,10.0,0.6944595328625747
10,11.0,0.710483432916893
11,12.0,0.7214828897338403
12,13.0,0.7274579033134166
13,14.0,0.7459261271048343
14,15.0,0.743481803367735
15,16.0,0.7531233025529603
16,17.0,0.766567083107007
17,18.0,0.7762085822922324
18,19.0,0.7808256382400869
19,20.0,0.7839489407930472
20,21.0,0.798207495926127
21,22.0,0.8025529603476371
22,23.0,0.793047256925584
23,24.0,0.7984790874524715
24,25.0,0.8001086366105378
25,26.0,0.8082563824008691
26,27.0,0.8036393264530146
27,28.0,0.8071700162954916
28,29.0,0.8093427485062467
29,30.0,0.8087995654535578
30,31.0,0.8123302552960348
31,32.0,0.8155893536121673
32,33.0,0.8169473112438892
33,34.0,0.8267246061922868
34,35.0,0.8260456273764258
35,36.0,0.8263172189027702
36,37.0,0.8286257468766974
37,38.0,0.8223791417707768
38,39.0,0.8274035850081477
39,40.0,0.8280825638240087
40,41.0,0.8301195002715915
41,42.0,0.8286257468766974
42,43.0,0.8298479087452472
43,44.0,0.8236013036393265
44,45.0,0.8276751765344921
45,46.0,0.8230581205866377
46,47.0,0.8236013036393265
47,48.0,0.8174904942965779
48,49.0,0.8185768604019554
49,,0.8237370994024986


==> src/AccuCal_algo_4.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.137968495382944
2,3.0,0.1363389462248777
3,4.0,0.3119228680065182
4,5.0,0.4523356871265616
5,6.0,0.5501086366105378
6,7.0,0.700434546442151
7,8.0,0.7467409016838674
8,9.0,0.7782455187398153
9,10.0,0.798886474741988
10,11.0,0.809614340032591
11,12.0,0.8196632265073329
12,13.0,0.826860401955459
13,14.0,0.83188484519283
14,15.0,0.8377240630092341
15,16.0,0.8404399782726779
16,17.0,0.8378598587724063
17,18.0,0.844785442694188
18,19.0,0.8450570342205324
19,20.0,0.8494024986420423
20,21.0,0.8500814774579033
21,22.0,0.8508962520369364
22,23.0,0.8551059206952744
23,24.0,0.8511678435632808
24,25.0,0.8480445410103205
25,26.0,0.8514394350896252
26,27.0,0.8511678435632808
27,28.0,0.8503530689842477
28,29.0,0.8495382944052146
29,30.0,0.8496740901683868
30,31.0,0.8521184139054861
31,32.0,0.8522542096686584
32,33.0,0.8517110266159695
33,34.0,0.8507604562737643
34,35.0,0.8518468223791418
35,36.0,0.850624660510592
36,37.0,0.8518468223791418
37,38.0,0.8533405757740359
38,39.0,0.8521184139054861
39,40.0,0.853476371537208
40,41.0,0.853476371537208
41,42.0,0.8544269418794134
42,43.0,0.8560564910374796
43,44.0,0.8557848995111352
44,45.0,0.8544269418794134
45,46.0,0.8548343291689299
46,47.0,0.8545627376425855
47,48.0,0.856328082563824
48,49.0,0.857686040195546
49,,0.8586366105377512


==> src/AccuCal_algo_5.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.4113253666485605
2,3.0,0.6203150461705594
3,4.0,0.717680608365019
4,5.0,0.7724063009234112
5,6.0,0.7969853340575774
6,7.0,0.821156979902227
7,8.0,0.8302552960347637
8,9.0,0.8385388375882672
9,10.0,0.8416621401412276
10,11.0,0.8479087452471483
11,12.0,0.8475013579576317
12,13.0,0.8527973927213471
13,14.0,0.8532047800108636
14,15.0,0.8616241173275394
15,16.0,0.8591797935904399
16,17.0,0.8633894622487779
17,18.0,0.8617599130907115
18,19.0,0.8604019554589897
19,20.0,0.8602661596958175
20,21.0,0.8604019554589897
21,22.0,0.8601303639326453
22,23.0,0.8591797935904399
23,24.0,0.8595871808799566
24,25.0,0.8609451385116784
25,26.0,0.8599945681694731
26,27.0,0.8625746876697447
27,28.0,0.8651548071700162
28,29.0,0.8640684410646388
29,30.0,0.8651548071700162
30,31.0,0.8656979902227051
31,32.0,0.8637968495382944
32,33.0,0.8643400325909831
33,34.0,0.8671917436175991
34,35.0,0.8680065181966322
35,36.0,0.8616241173275394
36,37.0,0.8616241173275394
37,38.0,0.8652906029331885
38,39.0,0.8662411732753938
39,40.0,0.8648832156436719
40,41.0,0.8665127648017382
41,42.0,0.867055947854427
42,43.0,0.8655621944595329
43,44.0,0.8665127648017382
44,45.0,0.8655621944595329
45,46.0,0.8643400325909831
46,47.0,0.8674633351439435
47,48.0,0.866376969038566
48,49.0,0.8655621944595329
49,,0.8682781097229766


==> src/Accu_algo_1.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.1224877783813145
2,3.0,0.1941879413362303
3,4.0,0.3131450298750678
4,5.0,0.3343291689299293
5,6.0,0.3867463335143943
6,7.0,0.4269418794133623
7,8.0,0.4826181423139598
8,9.0,0.5248506246605106
9,10.0,0.5674904942965779
10,11.0,0.612846279196089
11,12.0,0.6391906572514937
12,13.0,0.6538565996740902
13,14.0,0.6951385116784357
14,15.0,0.7015209125475285
15,16.0,0.701792504073873
16,17.0,0.724877783813145
17,18.0,0.7228408473655622
18,19.0,0.7294948397609995
19,20.0,0.7290874524714829
20,21.0,0.7551602390005432
21,22.0,0.7453829440521456
22,23.0,0.7646659424225964
23,24.0,0.7646659424225964
24,25.0,0.7661596958174905
25,26.0,0.7707767517653449
26,27.0,0.7740358500814775
27,28.0,0.7820478001086366
28,29.0,0.793047256925584
29,30.0,0.7944052145573058
30,31.0,0.7939978272677892
31,32.0,0.788837588267246
32,33.0,0.8005160239000543
33,34.0,0.8051330798479087
34,35.0,0.8086637696903857
35,36.0,0.80893536121673
36,37.0,0.8067626290059751
37,38.0,0.8092069527430744
38,39.0,0.8044541010320478
39,40.0,0.8058120586637697
40,41.0,0.801738185768604
41,42.0,0.8063552417164584
42,43.0,0.8083921781640413
43,44.0,0.8098859315589354
44,45.0,0.8097501357957632
45,46.0,0.8041825095057035
46,47.0,0.811108093427485
47,48.0,0.8116512764801738
48,49.0,0.8138240086909289
49,,0.811108093427485


==> src/Accu_algo_2.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.100624660510592
2,3.0,0.2855784899511135
3,4.0,0.4675448126018468
4,5.0,0.5863661053775122
5,6.0,0.7343834872351983
6,7.0,0.7736284627919608
7,8.0,0.8063552417164584
8,9.0,0.8197990222705052
9,10.0,0.837588267246062
10,11.0,0.843427485062466
11,12.0,0.8468223791417708
12,13.0,0.8508962520369364
13,14.0,0.853476371537208
14,15.0,0.8546985334057577
15,16.0,0.8555133079847909
16,17.0,0.853476371537208
17,18.0,0.8548343291689299
18,19.0,0.8553775122216187
19,20.0,0.8560564910374796
20,21.0,0.857686040195546
21,22.0,0.8559206952743075
22,23.0,0.8542911461162411
23,24.0,0.8526615969581749
24,25.0,0.8514394350896252
25,26.0,0.8523900054318305
26,27.0,0.8503530689842477
27,28.0,0.8481803367734927
28,29.0,0.851303639326453
29,30.0,0.8515752308527974
30,31.0,0.8514394350896252
31,32.0,0.8519826181423139
32,33.0,0.8553775122216187
33,34.0,0.8533405757740359
34,35.0,0.8532047800108636
35,36.0,0.8553775122216187
36,37.0,0.857686040195546
37,38.0,0.8579576317218903
38,39.0,0.857686040195546
39,40.0,0.8593155893536122
40,41.0,0.8586366105377512
41,42.0,0.8597229766431287
42,43.0,0.8594513851167843
43,44.0,0.861352525801195
44,45.0,0.8604019554589897
45,46.0,0.8589082020640956
46,47.0,0.8604019554589897
47,48.0,0.8602661596958175
48,49.0,0.8610809342748507
49,,0.8624388919065725


==> src/Accu_algo_3.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.1656708310700706
2,3.0,0.2111624117327539
3,4.0,0.3582292232482346
4,5.0,0.4788158609451385
5,6.0,0.4774579033134166
6,7.0,0.6421781640412819
7,8.0,0.7035578489951113
8,9.0,0.7379141770776751
9,10.0,0.7612710483432917
10,11.0,0.7686040195545899
11,12.0,0.7859858772406301
12,13.0,0.8036393264530146
13,14.0,0.8164041281912005
14,15.0,0.8233297121129821
15,16.0,0.8279467680608364
16,17.0,0.8363661053775122
17,18.0,0.8431558935361216
18,19.0,0.844106463878327
19,20.0,0.8445138511678436
20,21.0,0.8475013579576317
21,22.0,0.8504888647474199
22,23.0,0.8475013579576317
23,24.0,0.8475013579576317
24,25.0,0.8461434003259098
25,26.0,0.8483161325366648
26,27.0,0.847637153720804
27,28.0,0.8479087452471483
28,29.0,0.8494024986420423
29,30.0,0.8489951113525258
30,31.0,0.8499456816947312
31,32.0,0.8495382944052146
32,33.0,0.8487235198261814
33,34.0,0.8507604562737643
34,35.0,0.8499456816947312
35,36.0,0.8515752308527974
36,37.0,0.8530689842476915
37,38.0,0.8529331884845193
38,39.0,0.8565996740901684
39,40.0,0.8574144486692015
40,41.0,0.8586366105377512
41,42.0,0.8579576317218903
42,43.0,0.8595871808799566
43,44.0,0.8609451385116784
44,45.0,0.8593155893536122
45,46.0,0.8597229766431287
46,47.0,0.8616241173275394
47,48.0,0.8648832156436719
48,49.0,0.8646116241173275
49,,0.8640684410646388


==> src/Accu_algo_4.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.4113253666485605
2,3.0,0.6203150461705594
3,4.0,0.717680608365019
4,5.0,0.7724063009234112
5,6.0,0.7969853340575774
6,7.0,0.821156979902227
7,8.0,0.8302552960347637
8,9.0,0.8385388375882672
9,10.0,0.8416621401412276
10,11.0,0.8479087452471483
11,12.0,0.8475013579576317
12,13.0,0.8527973927213471
13,14.0,0.8532047800108636
14,15.0,0.8616241173275394
15,16.0,0.8591797935904399
16,17.0,0.8633894622487779
17,18.0,0.8617599130907115
18,19.0,0.8604019554589897
19,20.0,0.8602661596958175
20,21.0,0.8604019554589897
21,22.0,0.8601303639326453
22,23.0,0.8591797935904399
23,24.0,0.8595871808799566
24,25.0,0.8609451385116784
25,26.0,0.8599945681694731
26,27.0,0.8625746876697447
27,28.0,0.8651548071700162
28,29.0,0.8640684410646388
29,30.0,0.8651548071700162
30,31.0,0.8656979902227051
31,32.0,0.8637968495382944
32,33.0,0.8643400325909831
33,34.0,0.8671917436175991
34,35.0,0.8680065181966322
35,36.0,0.8616241173275394
36,37.0,0.8616241173275394
37,38.0,0.8652906029331885
38,39.0,0.8662411732753938
39,40.0,0.8648832156436719
40,41.0,0.8665127648017382
41,42.0,0.867055947854427
42,43.0,0.8655621944595329
43,44.0,0.8665127648017382
44,45.0,0.8655621944595329
45,46.0,0.8643400325909831
46,47.0,0.8674633351439435
47,48.0,0.866376969038566
48,49.0,0.8655621944595329
49,,0.8682781097229766


==> src/Accu_algo_5.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.4754209668658338
2,3.0,0.7505431830526887
3,4.0,0.8339217816404129
4,5.0,0.8560564910374796
5,6.0,0.8662411732753938
6,7.0,0.8666485605649104
7,8.0,0.860673546985334
8,9.0,0.8591797935904399
9,10.0,0.8595871808799566
10,11.0,0.861352525801195
11,12.0,0.8598587724063009
12,13.0,0.8623030961434003
13,14.0,0.8636610537751223
14,15.0,0.8637968495382944
15,16.0,0.8655621944595329
16,17.0,0.8685497012493211
17,18.0,0.8696360673546986
18,19.0,0.8715372080391092
19,20.0,0.8701792504073873
20,21.0,0.8709940249864204
21,22.0,0.8715372080391092
22,23.0,0.8724877783813145
23,24.0,0.8730309614340033
24,25.0,0.8741173275393808
25,26.0,0.8753394894079305
26,27.0,0.8756110809342749
27,28.0,0.8762900597501357
28,29.0,0.8776480173818577
29,30.0,0.8794133623030962
30,31.0,0.8804997284084737
31,32.0,0.8795491580662683
32,33.0,0.8818576860401955
33,34.0,0.8819934818033678
34,35.0,0.8815860945138512
35,36.0,0.8810429114611624
36,37.0,0.8813145029875068
37,38.0,0.8819934818033678
38,39.0,0.8817218902770234
39,40.0,0.8821292775665399
40,41.0,0.8817218902770234
41,42.0,0.8815860945138512
42,43.0,0.8811787072243346
43,44.0,0.8822650733297122
44,45.0,0.8825366648560565
45,46.0,0.8826724606192287
46,47.0,0.8826724606192287
47,48.0,0.8847093970668115
48,49.0,0.8845736013036394
49,,0.8845736013036394


==> src/Accu_algo_6.csv <==
,Round,commCost
0,1.0,0.0793047256925583
1,2.0,0.3731667571971754
2,3.0,0.616376969038566
3,4.0,0.7532590983161326
4,5.0,0.8107007061379685
5,6.0,0.8339217816404129
6,7.0,0.8511678435632808
7,8.0,0.8623030961434003
8,9.0,0.8688212927756654
9,10.0,0.8727593699076589
10,11.0,0.8723519826181423
11,12.0,0.8734383487235198
12,13.0,0.8726235741444867
13,14.0,0.8727593699076589
14,15.0,0.8747963063552417
15,16.0,0.8738457360130364
16,17.0,0.8747963063552417
17,18.0,0.8737099402498643
18,19.0,0.8738457360130364
19,20.0,0.8741173275393808
20,21.0,0.8756110809342749
21,22.0,0.874253123302553
22,23.0,0.8754752851711026
23,24.0,0.8753394894079305
24,25.0,0.8749321021184139
25,26.0,0.8754752851711026
26,27.0,0.8766974470396524
27,28.0,0.8773764258555133
28,29.0,0.8787343834872352
29,30.0,0.8796849538294406
30,31.0,0.8796849538294406
31,32.0,0.8796849538294406
32,33.0,0.8788701792504073
33,34.0,0.8811787072243346
34,35.0,0.8806355241716458
35,36.0,0.8810429114611624
36,37.0,0.8817218902770234
37,38.0,0.8819934818033678
38,39.0,0.8803639326453014
39,40.0,0.8817218902770234
40,41.0,0.8811787072243346
41,42.0,0.8830798479087453
42,43.0,0.8826724606192287
43,44.0,0.8828082563824009
44,45.0,0.8821292775665399
45,46.0,0.8822650733297122
46,47.0,0.8819934818033678
47,48.0,0.8840304182509505
48,49.0,0.8828082563824009
49,,0.8838946224877784


==> src/CommCostNorm_algo_1.csv <==
,Total clients,commCost
0,8,8.100195694716245
1,12,12.150293542074364
2,16,16.20039138943249
3,20,20.250489236790607
4,24,24.300587084148727
5,28,28.350684931506848


==> src/CommCostNorm_algo_2.csv <==
,Total clients,commCost
0,8,11.026119253963817
1,12,19.01913015695515
2,16,28.605175925556132
3,20,39.96325731858301
4,24,53.162746116058955
5,28,67.85282958584608


==> src/CommCostNorm_algo_3.csv <==
,Total clients,commCost
0,8,10.963217380885819
1,12,19.067654459043894
2,16,28.807899676504654
3,20,39.93773713007708
4,24,52.923000119813096
5,28,67.20080674148329


==> src/CommCostNorm_algo_4.csv <==
,Total clients,commCost
0,8,8.000000000000002
1,12,12.0
2,16,16.000000000000004
3,20,20.0
4,24,24.0
5,28,28.0


==> src/CommCostNorm_algo_5.csv <==
,Total clients,commCost
0,8,32.66352694924123
1,12,68.3058608058608
2,16,113.78257456828885
3,20,170.6750392464678
4,24,236.69152276295134
5,28,311.87624280481424


==> src/CommCostNorm_algo_6.csv <==
,Total clients,commCost
0,8,32.92124542124542
1,12,69.33725798011513
2,16,115.94950287807431
3,20,173.936420722135
4,24,242.96180010465727
5,28,319.8574045002616


==> src/CommCost_algo_1.csv <==
,Total clients,commCost
0,8,20696.000000000004
1,12,31044.0
2,16,41392.00000000001
3,20,51740.0
4,24,62088.0
5,28,72436.0


==> src/CommCost_algo_2.csv <==
,Total clients,commCost
0,8,28171.73469387755
1,12,48593.87755102041
2,16,73086.22448979592
3,20,102106.1224489796
4,24,135830.81632653062
5,28,173363.97959183675


==> src/CommCost_algo_3.csv <==
,Total clients,commCost
0,8,28011.020408163266
1,12,48717.857142857145
2,16,73604.1836734694
3,20,102040.91836734695
4,24,135218.26530612246
5,28,171698.0612244898


==> src/CommCost_algo_4.csv <==
,Total clients,commCost
0,8,28080.000000000004
1,12,42120.0
2,16,56160.00000000001
3,20,70200.0
4,24,84240.0
5,28,98280.0


==> src/CommCost_algo_5.csv <==
,Total clients,commCost
0,8,114648.97959183673
1,12,239753.57142857142
2,16,399376.83673469385
3,20,599069.387755102
4,24,830787.2448979592
5,28,1094685.612244898


==> src/CommCost_algo_6.csv <==
,Total clients,commCost
0,8,115553.57142857143
1,12,243373.77551020408
2,16,406982.7551020408
3,20,610516.8367346938
4,24,852795.918367347
5,28,1122699.4897959183


==> src/Theory_Simulation_Sparsification_Updated.csv <==
,Num_satellites,size_data_tight_theory_all_sat001,size_data_tight_theory_all_sat01,TopK_wo_IA_rate001,TopK_wo_IA_rate01,rate_lower001,rate_lower01,rate_sim_main001,rate_sim_main01,size_data_tight_theory_all_sat_q1,TopK_wo_IA_rate_q1,sim_q1
0,4,0.11081706885514465,1.032046875000002,0.11178343949044586,1.125,,,0.10923427547770707,0.9847941878980894,4.0,8.0,4
1,8,0.3296036341444507,2.8623273609375004,0.33535031847133756,3.375,,,0.32253284235668783,2.651225517515924,8.0,24.0,8
2,12,0.6542665119571476,5.364772683073597,0.6707006369426751,6.75,,,0.6346683917197453,4.837471337579618,12.0,48.0,12
3,16,1.082752272309785,8.428464803130213,1.1178343949044587,11.25,,,1.0403365843949046,7.4296522691082805,16.0,80.0,16
4,20,1.613046517134567,11.957784900903889,1.6767515923566878,16.875,,,1.5460688694267517,10.409060708598723,20.0,120.0,20
5,30,3.3713186660893477,22.316541119329383,3.563097133757962,35.859375,,,3.180496815286624,18.744361265923573,30.0,255.0,30
6,40,5.723784791667574,34.16509062320538,6.148089171974522,61.875,,,5.32491162420382,28.071078821656055,40.0,440.0,40


==> src/noSparse_noIA.csv <==
,Total clients,data_IA_noSparse,data_noIA_noSparse,data_IA_noSparse_normalized,data_noIA_noSparse_normalized
0,8,2009600,9043200.0,8.0,36.0
1,12,3014400,19593600.0,12.0,78.0
2,16,4019200,34163200.0,16.0,136.0
3,20,5024000,52752000.0,20.0,210.0
4,24,6028800,75360000.0,24.0,300.0
5,28,7033600,101987200.0,28.0,406.0

